GOLIATH: A Decentralized Framework for Data Collection in Intelligent Transportation Systems

Intelligent Transportation Systems (ITSs) technology has advanced during the past years, and it is now used for several applications that require vehicles to exchange real-time data, such as in traffic information management. Traditionally, road traffic information has been collected using on-site sensors. However, crowd-sourcing traffic information from onboard sensors or smartphones has become a viable alternative. State-of-the-art solutions currently follow a centralized model where only the service provider has complete access to the collected traffic data and represent a single point of failure and trust. In this paper, we propose GOLIATH, a blockchain-based decentralized framework that runs on the In-Vehicle Infotainment (IVI) system to collect real-time information exchanged between the network's participants. Our approach mitigates the limitations of existing crowd-sourcing centralized solutions by guaranteeing trusted information collection and exchange, fully exploiting the intrinsic distributed nature of vehicles. We demonstrate its feasibility in the context of vehicle positioning and traffic information management. Each vehicle participating in the decentralized network shares its position and neighbors' ones in the form of a transaction recorded on the ledger, which uses a novel consensus mechanism to validate it. We design the consensus mechanism resilient against a realistic set of adversaries that aim to tamper or disable the communication. We evaluate the proposed framework in a simulated (but realistic) environment, which considers different threats and allows showing its robustness and safety properties.

==> experiments/attacks/mimic-attack.dat <==
time		ActiveType1ReputationAverage	ActiveType2ReputationAverage
0.0	2048	0
60.0	53.958158995816	0
120.02271883874346	42.871559633028	0
180.04308426835632	44.440040650407	0
240.0673751880713	61.758549222798	0
300.08482223259125	359.41889117043	0
360.10809743778736	463.11211211211	0
420.13032642082544	927.60232783705	0
480.1530658267293	1184.1365807068	0
540.1767294135352	1608.4903846154	0
600.1922826595583	1583.1578947368	18.618181818182
660.2112855702217	1632.8367952522	32.581818181818
720.2360006433737	1788.168356998	32
780.2597539991548	1771.3329949239	0
840.2775374035227	1913.7763975155	0
900.2999735664271	1772.4225206612	9.3090909090909
960.322764829576	1769.6982310094	22.456140350877
1020.3484616419628	1591.7985386221	0
1080.3734974334511	1497.6551724138	6.5384615384615
1140.399063560366	1343.0878099174	10.836363636364
1200.4197823484028	1200.7507629705	12.592592592593
1260.4447731250475	997.53830645161	0
1320.4635854221488	940.16901408451	0
1380.4883967460555	909.41783567134	5.4468085106383
1440.5120835349735	865.62811565304	0
1500.5339696002775	806.93426294821	0
1560.5555268422831	776.61592039801	0
1620.5804112067817	766.94333996024	0
1680.6039264661085	793.47514910537	0
1740.6274402122108	794.17693836978	14.769230769231
1800.6545169264755	801.63717693837	11.705882352941
1860.6787072862753	812.24652087475	0
1920.7019125520637	790.78131212724	0
1980.7229021918938	782.38469184891	0
2040.7439716282388	729.77611940299	0
2100.7672792504964	731.84095427435	9.4814814814815
2160.7900322772766	767.97813121272	6.6862745098039
2220.815662375295	763.14115308151	0
2280.8391821881814	760.00497017893	0
2340.8651109328894	736.68091451292	0
2400.8821058492395	822.13021868787	0
2460.908553792793	752.43638170974	0
2520.931155334056	717.38270377734	4.9230769230769
2580.9500863291723	768.42246520875	20.078431372549
2640.9770415039566	817.0069582505	0
2701.0002401998063	751.03777335984	0
2761.024778664352	746.82306163022	0
2821.039631047024	789.80715705765	0
2881.060765974711	808.62524850895	0
2941.0781168190697	732.34791252485	5.3333333333333
3001.095508193139	780.19284294235	0
3061.1166053093984	784.2703777336	0
3121.1371037100507	788.96322067594	0
3181.1568065295287	805.74453280318	0
3241.1797253937184	786.63618290258	6.6666666666667
3301.202499348361	799.85685884692	0
3361.2254551681544	731.62027833002	0
3421.251888352577	761.09840954274	23.272727272727
3481.268104618128	806.28330019881	34.461538461538
3541.284438621373	750.34890656064	0
3601.3051184571486	734.07355864811	1.6153846153846


==> experiments/attacks/random-attack.dat <==
time		ActiveType1ReputationAverage	ActiveType2ReputationAverage
0.0	2048	0
60.0	52.591304347826	0
120.01943262135319	45.417281348788	0
180.03792064006484	50.852356020942	0
240.06061263522133	217.29547844374	0
300.0820471074767	445.39103232534	0
360.1019489065802	597.74016563147	0
420.12668213003417	703.78053624628	0
480.1473357733885	1189.6440349176	0
540.1724242135388	1352.6803921569	0
600.1983502993971	1451.4444444444	0
660.2172311799841	1869.7723169509	0
720.235399986781	2043.9730010384	0
780.2555920583	2042.8802889577	0
840.2816894925018	2022.0456431535	0
900.3035710678851	1980.4037460978	0
960.3269970733163	1764.5254942768	0
1020.3490833994147	1658.3145833333	0
1080.3697065575143	1471.6903023983	0
1140.3922773167396	1341.7650727651	0
1200.4159398309966	1132.2793068298	0
1260.4358608608818	965.04949494949	0
1320.4606884543064	945.87197580645	0
1380.4837401790537	891.20862587763	0
1440.5043138516012	864.08175473579	0
1500.5305163331577	837.47211155378	0
1560.552208884852	821.50447761194	0
1620.575267206841	858.57554671968	0
1680.6015781385395	841.11829025845	0
1740.6209361575711	773.09741550696	0
1800.64050855373	798.38767395626	0
1860.6617242222928	813.81610337972	0
1920.686405724231	818.94333996024	0
1980.7058677934583	751.61431411531	0
2040.731793366318	708.06262425447	0
2100.751419362703	712.33499005964	0
2160.7698296648086	767.14015904573	0
2220.7934828785546	751.62922465209	0
2280.813629641383	766.53280318091	0
2340.835942311667	831.91153081511	0
2400.858171151711	772.95029821074	0
2460.8818353603783	820.16401590457	0
2520.9069028136837	772.34791252485	0
2580.931384415151	844.72365805169	0
2640.9555898944673	843.73558648111	0
2700.980783878327	852.41053677932	0
2761.000272337522	761.29522862823	0
2821.0226727870613	701.51192842942	0
2881.0481149581174	749.57753479125	0
2941.0739423643463	777.11630218688	0
3001.094559112091	737.51689860835	0
3061.1157541496614	733.32306163022	0
3121.1380371394735	768.56858846918	0
3181.1626002824996	752.07952286282	0
3241.1828928424075	807.86978131213	0
3301.2053859714215	704.76838966203	0
3361.2306049293693	748.10337972167	0
3421.2513841547698	753.3578528827	0
3481.2696636304063	765.12723658052	0
3541.2881554521045	795.19085487078	0
3601.3085428006125	750.68588469185	0


==> experiments/attacks/self-sustaining-group-20.dat <==
time		ActiveType1ReputationAverage	ActiveType2ReputationAverage
0.0	2048	0
60.0	67.971971971972	0
120.02599963889952	53.755620723363	0
180.04917602610294	81.989361702128	0
240.06705343277645	269.337890625	0
300.09248579230916	460.91561590689	0
360.111749775544	670.33947623666	0
420.13297842175234	1162.1278195489	0
480.1566907775268	1912.4455626715	0
540.1821936366105	2102.9325946445	0
600.2010399055325	2142.6323251418	0
660.2248462092903	2263.6034482759	0
720.2467336759837	2410.1337890625	0
780.2719480411906	2495.6361867704	0
840.2986524011358	2388.2656095144	24.615384615385
900.3171172789953	2401.6699702676	1043.55
960.3359432273355	2374.7345924453	1842.85
1020.3607480075916	2188.748015873	981.8
1080.3862885911585	2085.0613861386	906.15
1140.4092079913316	2036.6712598425	606.65
1200.4329142699753	1841.2273603083	516.2
1260.4560259547543	1656.5583173996	233.8
1320.4752595607351	1580.5873925501	494.3
1380.4939870551025	1522.2188392008	249.35
1440.512603213676	1464.5850661626	73.1
1500.5295304815372	1318.4815864023	492.75
1560.5501369122685	1346.9037735849	231.85
1620.5737697214972	1362.5051837889	246.7
1680.5935472125639	1323.6399622997	328.55
1740.6185940234318	1266.2092365693	465.75
1800.6400644384266	1306.3100848256	372.15
1860.6574713404734	1338.6993402451	99.15
1920.6823820123936	1320.8416588124	422.5
1980.7068129254076	1296.1611687088	209.65
2040.7316280011728	1269.2412818096	543.15
2100.7518625384655	1237.3242224317	312.3
2160.77091213502	1249.0754005655	158.3
2220.7935338049065	1266.0292177191	83.45
2280.8121933374787	1217.5164938737	264.8
2340.8343484024954	1273.9557021678	765.6
2400.8574420271325	1219.041470311	139.9
2460.879044094305	1282.1404335533	587.65
2520.9048171254362	1363.6050895382	265.25
2580.922466562137	1269.5570216777	372.65
2640.9464520685724	1257.3138548539	659.5
2700.966736357659	1194.3892554194	277.1
2760.987426151125	1283.753063148	584.5
2821.0081720431954	1262.5504241282	294.45
2881.0289865011364	1285.137606032	319.45
2941.054343720709	1304.027332705	757.25
3001.0710752877603	1346.8539114043	481.35
3061.0925977007937	1306.3619227144	177.85
3121.1159219013316	1281.2450518379	21.25
3181.1352112493405	1323.3195098963	101.85
3241.1540508997678	1285.0471253534	374.35
3301.172797633444	1154.0311027333	33.85
3361.1975874274613	1270.3543826579	18.35
3421.224507195431	1315.5221489161	50.85
3481.2487465368067	1189.7869934025	158.3
3541.273964770491	1201.7832233742	395.75
3601.296161323342	1277.8586239397	219.25


==> experiments/attacks/self-sustaining-group-5.dat <==
time		ActiveType1ReputationAverage	ActiveType2ReputationAverage
0.0	2048	0
60.0	63.615615615616	0
120.02112476310504	61.434995112414	0
240.0468936150137	108.07360157017	0
300.0686817191636	363.23280943026	0
360.09062118540896	503.0811843362	0
420.1099575987064	1142.9669811321	0
480.13770853773894	1576.5185528757	0
540.1565643200265	1835.8948339483	0
600.1777103907225	1848.2990566038	0
660.1970631846125	2007.5580057526	0
720.2176546061746	2074.8100775194	0
780.2421384757326	2120.8031189084	0
840.2627199133203	2046.1275964392	80
900.2880978535468	2094.3310412574	1054
960.3143485692308	2154.306547619	1469
1020.3336114351841	2026.9533730159	1508.6
1080.3561071871954	2012.4380574827	1563.4
1140.3798246154183	2106.7586206897	2003.8
1200.3978707617898	1882.9012584705	1573.8
1260.4204796054473	1866.9473684211	1549.8
1320.4428254506784	1781.6513409962	1554.6
1380.4626680276233	1796.9771428571	1075.6
1440.488817102454	1711.4087038789	761.8
1500.5067174030955	1696.7419659735	620.6
1560.5288714472226	1693.9839471199	424.8
1620.5499728773357	1714.4396226415	207.4
1680.5670386248057	1657.229245283	579
1740.5918380190778	1640.0481132075	134.6
1800.6169107229834	1665.1867924528	299.6
1860.6395715873223	1637.8198113208	102.4
1920.6562904148486	1716.7198113208	750
1980.68210910376	1736.4320754717	561.4
2040.6999252764508	1678.2311320755	861.6
2100.7192626088654	1727.0811320755	485.4
2160.73651052692	1741.4009433962	633
2220.7566829833013	1660.1235849057	450.6
2280.7809604634276	1627.6047169811	554.8
2340.800593932556	1733.041509434	662.8
2400.8267912536467	1689.5801886792	981.4
2460.8445445410034	1769.5245283019	1026.2
2520.86348215591	1734.0830188679	684
2580.8897186707545	1639.8669811321	735.2
2640.907128424162	1736.9745283019	735.4
2700.9296167492503	1653.8764150943	428
2760.9503835185424	1724.9783018868	565.2
2820.9704702291165	1716.329245283	169
2880.9883660610285	1697.1735849057	256
2941.0093175148904	1680.3679245283	50.6
3001.0281236759074	1750.558490566	329
3061.0490018007768	1794.5839622642	270.8
3121.075003173606	1761.4669811321	42.5
3181.0956266181347	1785.0150943396	16.8
3241.123630337912	1720.8688679245	16.8
3301.1412960667585	1743.5433962264	0
3361.168963468215	1742.9141509434	0
3421.1933951483297	1741.6669811321	0
3481.2130900344164	1718.8358490566	0
3541.2308318228133	1690.1113207547	0
3601.2534674746457	1653.2698113208	0


==> experiments/attacks/shift-attack.dat <==
time		ActiveType1ReputationAverage	ActiveType2ReputationAverage
0.0		2048	0
60		50		30
120		40		20
180		70		15
240		150		12
300		300		10
360		410		8
420		900		5
480		1100	0
540		1580	70
600		1620	0
660		1860	0
720		2100	0
780		2200	40
840		2350	0
900		2360	0
960		2345	0
1020	2230	0
1080	2080	0
1140	2070	65
1200	1800	0
1260	1680	0
1320	1570	0
1380	1500	0
1440	1400	0
1500	1300	0
1560	1320	0
1620	1310	0
1680	1250	0
1740	1310	0
1800	1290	0
1860	1230	0
1920	1300	0
1980	1270	0
2040	1395	0
2100	1320	0
2160	1305	0
2220	1290	0
2280	1400	0
2340	1430	0
2400	1350	0
2460	1370	0
2520	1300	0
2580	1270	0
2640	1325	0
2700	1380	0
2760	1290	0
2820	1300	0
2880	1230	0
2940	1390	0
3000	1320	0
3060	1380	0
3120	1360	0
3180	1270	0
3240	1255	0
3300	1340	0
3360	1320	0
3420	1335	0
3480	1250	0
3540	1340	0
3600	1300	0

==> experiments/initial-reputation/0.dat <==
time	TotalReputationAverage
0.0	2048
60.0	19.222456140351
120.02238005800609	11.910331384016
180.0435745701252	29.621268656716
300.0634923791913	74.499704316972
360.09279118182167	211.78260869565
420.1153176253247	397.22314507198
480.1343203435463	642.69314472252
540.1547770444922	906.93038316244
600.1718068176197	867.92872454448
660.193152079828	933.48049171566
720.2129960033308	1028.9546182595
780.231279146974	1008.4189765458
840.2542186184073	1062.9010111762
900.2734720572189	1106.3127659574
960.2979186628982	1108.0175531915
1020.316537017432	1070.2106382979
1080.341882269724	1002.5209994684
1140.3635918314358	961.75770456961
1200.3882574723575	886.12167906482
1260.4049552837205	820.69872476089
1320.4258544489312	787.7917109458
1380.4464665164414	735.19181721573
1440.4650363449837	702.69659936238
1500.4902573430008	703.15674814028
1560.5096915263312	689.51594048884
1620.5355491110313	693.93304994687
1680.5610570913486	669.45111583422
1740.5845754375332	664.27258235919
1800.6070244716648	654.38575982997
1860.6303439483672	711.80924548353
1920.6497606133707	720.86397449522
1980.6672111546577	722.70244420829
2040.6861482267668	735.00850159405
2100.707451482376	708.55154091392
2160.732548052336	688.71466524973
2220.7536326042537	669.91976620616
2280.781892737472	705.01806588735
2340.8018903116717	699.69181721573
2400.8219270277186	678.21307120085
2460.8434925439033	670.86184909671
2520.8670636813767	671.02603613177
2580.8917614131205	686.1950053135
2640.9159930234673	683.16684378321
2700.942790615685	653.82040382572
2760.962249520853	665.22422954304
2820.9830039313965	655.19181721573
2881.0030202152666	628.9734325186
2941.025889843353	664.38682252922
3001.0438968602975	695.84165781084
3061.0697183869815	630.1137088204
3121.096180502125	650.86716259299
3181.115117312609	661.09139213603
3241.1339250248348	679.65409139214
3301.1555640081606	685.18119022317
3361.1826766679296	688.83740701382
3421.206601698421	699.00265674814
3481.2241311482794	653.55897980871
3541.2461635107975	691.42826780021
3601.2667569467267	650.09670563231


==> experiments/initial-reputation/1024.dat <==
time	TotalReputationAverage
0.0	2048
60.0	44.328421052632
120.02238005800609	28.787524366472
180.0448707763826	35.065203761755
240.06556459676722	71.553864881315
300.0894436024755	128.05663716814
360.10700728678785	146.66170578134
420.13239373399847	466.46488294314
480.14892550383956	467.55081967213
540.1741733401614	536.74052004334
600.1984965094598	571.09017713366
660.2216301118096	590.51231263383
720.2456896707627	603.88141025641
780.2694179575046	589.328891258
840.2892603621185	606.94092602448
900.3154100690808	566.35106382979
960.3389719228326	520.78031914894
1020.3639919304333	523.80372340426
1080.3836601201874	399.02445507709
1140.4038628762573	404.51594048884
1200.4214821186142	338.56323060574
1260.444991848879	247.63230605739
1320.4701770413594	182.88894792774
1380.4952816628393	199.86078639745
1440.521398452067	169.48087141339
1500.5440476672084	165.13815090329
1560.5651773165082	171.24282678002
1620.5872419202315	162.19659936238
1680.6097963919092	170.20775770457
1740.6365890925517	172.11583421892
1800.660275913022	166.70616365569
1860.68388509356	170.66524973433
1920.7018171227246	180.94473963868
1980.7226777293035	161.75823591923
2040.7471073295383	170.7917109458
2100.7667345856244	179.94261424017
2160.7931329766325	171.1344314559
2220.813148710302	143.80180658874
2280.837331139406	143.39319872476
2340.862553532428	191.82093517535
2400.8887143712054	168.34378320935
2460.9097346358394	157.20297555792
2520.928645697266	157.50478214665
2580.946049909857	175.37194473964
2640.9649963730953	178.50531349628
2700.989935962072	177.92029755579
2761.0079352780776	176.22635494155
2821.0305154323178	149.261424017
2881.048516086743	164.67587672689
2941.074845285355	181.26726886291
3001.093713523125	179.38788522848
3061.1191116498812	178.44527098831
3121.1400123581952	165.3390010627
3181.1624759610713	158.45961742827
3241.1817537012466	155.27683315622
3301.203093497461	174.62486716259
3361.2269571789147	186.67906482465
3421.248631752329	169.70935175345
3481.2716365257256	158.2651434644
3541.2923042057737	188.34750265675
3601.309574493607	174.02497343252


==> experiments/initial-reputation/2048.dat <==
time	TotalReputationAverage
0.0	2048
60.0	1183.8192090395
120.01839027284586	946.60495436767
180.03972211191285	803.42428035044
240.06423178155455	746.12073170732
300.08181259058983	770.83234946871
360.1055858310756	746.1825987407
420.1298943608126	831.29199110122
480.1504166190243	1140.7704918033
540.1698329756982	1138.7247160627
600.1952984568925	1171.4136266094
660.2206926025865	1220.6076017131
720.2419268026206	1264.7529411765
780.2598319259996	1220.0570666667
840.2788473060791	1336.829424307
900.2981851902987	1314.4669509595
960.3236162432113	1333.276652452
1020.3449032425815	1287.6872669153
1080.3634016282958	1207.8290734824
1140.3816976944363	1186.5511182109
1200.4046771838912	1097.6948881789
1260.4273566849733	1063.1102236422
1320.4525319514978	980.76996805112
1380.4744103364865	946.65708200213
1440.492541431904	872.06762513312
1500.5174840905675	838.15814696486
1560.5446097591448	777.19382321619
1620.5656325302225	746.39137380192
1680.5860403983897	737.06762513312
1740.6123883357795	779.71778487753
1800.6357177136597	785.12779552716
1860.6546615628686	804.87060702875
1920.6728940281282	757.83865814696
1980.6938131794232	766.36900958466
2040.7129357217927	801.16453674121
2100.7373551272794	768.88764643237
2160.7568127325285	794.15122470714
2220.77941495955	763.88178913738
2280.804750003077	778.27635782748
2340.8239445377003	780.79286474973
2400.850364727452	753.58306709265
2460.8687338339623	784.91160809372
2520.8920766803894	775.71086261981
2580.9173134872144	764.52715654952
2640.9350323012222	765.10489882854
2700.9548338249333	788.84185303514
2760.9746905302745	787.84185303514
2820.9931140978806	796.67465388711
2881.018265415798	762.24440894569
2941.041453488655	792.46485623003
3001.0649012167996	823.92758253461
3061.0914948456593	785.10862619808
3121.1155183454102	805.95420660277
3181.1394441583034	829.45740149095
3241.167963990938	821.02555910543
3301.193171618437	783.22896698616
3361.213186482015	782.23588924388
3421.237246544675	789.00159744409
3481.2551451713443	797.44142705005
3541.2767058350582	815.16080937167
3601.298142091662	816.02396166134


==> experiments/initial-reputation/4096.dat <==
time	TotalReputationAverage
0.0	2048
60.0	2554.5991561181
120.02356886933558	2165.4077922078
180.04302697847015	1877.0231105559
240.07015057939134	1672.2368742369
300.09178317405167	1446.3502358491
360.11072598825194	1349.8277046365
420.1344877274569	1480.1437258154
480.15789994479564	1477.8965890633
540.1841665420288	1441.0043103448
600.2089257763364	1421.5415104446
660.2267048062095	1487.6415598291
720.2505033227972	1483.5349333333
780.2728359094399	1408.3065460351
840.2966926885056	1421.557682084
900.3179506898705	1423.6735778841
960.3408381221707	1387.6129718235
1020.3648533721243	1306.2078681552
1080.3844432250298	1295.541445271
1140.402918010157	1248.3937300744
1200.4298618517496	1118.064293305
1260.451350291256	1045.188629118
1320.473623211492	1001.9022316684
1380.49896300619	917.08182784272
1440.516687870695	860.23645058448
1500.5363865488835	877.32890541977
1560.5615837764926	821.84378320935
1620.5827495667472	818.47874601488
1680.6102699734365	865.4394261424
1740.6285367831406	853.00743889479
1800.6481136885195	822.58554729012
1860.674570041483	824.31402763018
1920.6941507776282	822
1980.7183616235197	808.21041445271
2040.7433863824663	813.80446333688
2100.764003036358	804.93251859724
2160.7871294271354	835.93251859724
2220.8052032174055	811.73804463337
2280.8304843710175	775.86875664187
2340.8541350803316	784.91923485654
2400.871650586032	769.79596174283
2460.8959453198513	794.18437832094
2520.917125706226	814.26089266738
2580.9374310938183	811.30127523911
2640.964436242655	819.98193411265
2700.9828029693235	816.99149840595
2761.0057042955123	855.66365568544
2821.028939960008	860.54038257173
2881.0552797179007	851.8788522848
2941.0767699807147	897.19766206164
3001.0981546526455	830.23698193411
3061.1164249637877	807.60998937301
3121.1369313291616	799.56163655685
3181.163143819689	817.24388947928
3241.185347126975	818.52603613177
3301.205216829705	865.48193411265
3361.229934618812	849.90116896918
3421.257383820528	871.68331562168
3481.282175266995	838.19394261424
3541.306646217763	856.58448459086
3601.325299225162	775.00903294368


==> experiments/initial-reputation/512.dat <==
time	TotalReputationAverage
0.0	2048
60.0	257.07713884993
120.01774128227044	179.96879063719
180.04132616436254	151.68122270742
240.0665163547019	237.38048780488
300.0909098231641	491.43867924528
360.11500149544736	616.33677567413
420.1381755077855	861.83555555556
480.1581146106473	1118.8541893362
540.1756424145096	1144.5561555076
600.1974112722855	1107.8760064412
660.2132736430722	1190.9219251337
720.2390216879394	1201.855923159
780.2602881994608	1228.820990943
840.2792666531386	1404.3959552954
900.3024557798926	1374.1229377328
960.3255774728786	1322.1080361895
1020.3475989350918	1247.7998935604
1080.3723311068352	1235.760106383
1140.3958520094166	1212.3827751196
1200.4191049365509	1041.3200425306
1260.4390015541576	1019.514619883
1320.4611784899716	937.29292929293
1380.4805985515159	865.86177565125
1440.5013425322686	821.64433811802
1500.5245490647649	810.34875066454
1560.551081232934	818.24029771398
1620.572850908753	826.69590643275
1680.5933258082841	833.02126528442
1740.6106999150288	830.80223285486
1800.6313847823149	820.59330143541
1860.649954153665	800.81020733652
1920.6718981271733	786.95055821372
1980.6905243480578	768.37905369484
2040.711051649003	770.29027113238
2100.7341033245684	789.3115364168
2160.7570024593624	824.15417331207
2220.7847849365207	862.995215311
2280.810939420491	852.12333864965
2340.835345884756	819.63530037214
2400.8521957155717	837.58532695375
2460.8737937094556	830.29877724615
2520.8988351872576	811.5826687932
2580.9166652670465	821.04199893674
2640.9403980845855	818.25252525253
2700.9600800236803	804.6129718235
2760.9786216487264	806.13450292398
2821.004163535963	831.20786815524
2881.0211736665515	829.61722488038
2941.0383986789784	801.79532163743
3001.0593808190715	829.02073365231
3061.0823876272516	836.59755449229
3121.098272982552	848.60606060606
3181.1227249041185	801.89739500266
3241.141985945753	810.54120148857
3301.1602412681896	835.74215842637
3361.1836834241913	816.41360978203
3421.2028460566835	798.27591706539
3481.2262362266556	808.39447102605
3541.2503806642308	782.41626794258
3601.270693778999	843.5178096757


==> experiments/initial-reputation/64.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.04466032053824	44.745306633292
240.0641721124157	94.241022519781
300.0917766003731	195.7691401649
360.1154681174703	253.30884041332
420.14213783480227	644.05636160714
480.1626213620002	853.77995642702
540.1833600776918	1129.5091891892
600.2024418343535	1080.4758842444
660.2201762929326	1153.1472162741
720.2456088832841	1183.8579059829
780.2654942854024	1233.7556029883
840.2866924125483	1342.6712839638
900.3047939154385	1329.0404470463
960.3264432259675	1278.5353911655
1020.3434854737825	1235.1772219266
1080.3640949813962	1188.8654255319
1140.3893256807678	1153.7962765957
1200.406887002966	1031.3207446809
1260.430903813398	979.24946808511
1320.4507803011584	937.23031914894
1380.4712102937192	898.26542553191
1440.4887474105053	829.17393617021
1500.5075792926473	811.18191489362
1560.5272729454737	797.30691489362
1620.5474974822428	812.17287234043
1680.5697825880197	798.13563829787
1740.596230492265	783.38776595745
1800.6225231946046	763.85638297872
1860.6467499439168	797.67180851064
1920.6664539355188	778.09946808511
1980.6862613004378	796.75478723404
2040.7075135644518	766.77340425532
2100.7281896419663	763.36914893617
2160.747723322351	785.5085106383
2220.772350009607	775.23936170213
2280.7898797818234	783.47021276596
2340.8138210733596	799.52446808511
2400.8347964843306	781.64893617021
2460.856350086473	773.3920212766
2520.882625076054	800.82659574468
2580.903529690535	795.26223404255
2640.9274316388583	760.18936170213
2700.948617258091	802.65744680851
2760.9649637877083	798.36755319149
2820.9861268217683	769.94893617021
2881.0077367375998	780.94042553191
2941.0273495367364	801.16436170213
3001.0462589516246	776.04946808511
3061.0697498998343	719.42446808511
3121.092680371883	736.14680851064
3181.1133239093797	749.02925531915
3241.1322489055165	746.37340425532
3301.1512405915128	772.19840425532
3361.1691019392274	753.03989361702
3421.192544329624	741.81808510638
3481.2198704237016	749.32180851064
3541.2377096309756	798.49787234043
3601.2597059102736	825.77925531915


==> experiments/max-conflicts/0.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.0446512666822	44.064455569462
240.06444100762747	87.196114146934
300.0916354708497	179.25736160188
360.1148943522712	231.67505720824
420.13996485775715	393.59721448468
480.1569465077009	560.83679039301
540.1830264825658	817.37533802055
600.2078121959166	845.28548473487
660.2278272095937	901.15331196581
720.2488396631597	1121.0821771612
780.2717523092178	1129.9600638978
840.2915947170331	1248.4290271132
900.3152857444547	1242.7400318979
960.3385131476462	1212.7761828814
1020.3631293292492	1135.927698033
1080.3824448824998	1085.9266737513
1140.4026476401705	1099.7380446334
1200.4202668825237	1044.659936238
1260.4444798814038	934.18331562168
1320.4657503942035	862.73698193411
1380.4908550156833	839.47449521785
1440.5155550701165	799.17056323061
1500.5411686535117	759.43570669501
1560.5675727732814	763.22104144527
1620.590820641184	723.39479277365
1680.6109283434744	711.84325185972
1740.635631677549	763.36078639745
1800.66192438309	728.11689691817
1860.6863026716856	748.61689691817
1920.706006666489	749.40595111583
1980.7279133594056	717.98405951116
2040.750739080595	724.39691817216
2100.7737025803654	715.92773645058
2160.7978215529656	716.7784272051
2220.8246280085987	691.80340063762
2280.8454797239174	678.54569606801
2340.8685937372065	721.2348565356
2400.8954138339723	747.53666312434
2460.9149518663107	718.09032943677
2520.933593007485	712.35175345377
2580.954824293731	662.1137088204
2640.9767140388794	704.63549415515
2701.003534815907	711.26195536663
2761.02221794011	732.3219978746
2821.0475665918675	756.27311370882
2881.066836538361	737.46652497343
2941.092632487238	713.6912858661
3001.1127782520707	695.60148777896
3061.1365761582674	695.87778958555
3121.159532662161	733.22741764081
3181.182492950822	715.41126461211
3241.2017706909937	696.9734325186
3301.223349026106	714.14930924548
3361.2507084320423	722.35547290117
3421.2682776778165	722.10892667375
3481.2934640075473	734.0302869288
3541.320757371155	756.5568544102
3601.3465268159125	773.78905419766


==> experiments/max-conflicts/1.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.920056100982
120.01774128227044	38.842652795839
180.040804850345	48.761875
300.0676925603475	236.24495848161
360.08594172759695	587.1376146789
420.10819620814436	774.89955604883
480.12734319055016	977.42313959804
540.1539250940878	1164.5484391819
600.1795143867457	1164.3019775521
660.1966573711834	1256.9861185264
720.2159441511467	1397.3420351625
780.2389099733191	1440.3439829606
840.2591072569994	1533.2086216072
900.2835233793412	1562.5582137161
960.3061972806499	1521.9330143541
1020.3261777716143	1471.1467304625
1080.3460245627139	1450.8309409888
1140.3661186763784	1335.2009569378
1200.3858261815694	1174.6528442318
1260.4031890262777	1088.3328017012
1320.4278726908378	1033.8973950027
1380.4497373764425	1043.7246145667
1440.4765018629987	1008.6555023923
1500.4981595982135	1010.817118554
1560.5215658590605	947.35619351409
1620.5425205876963	904.94311536417
1680.5671889264704	902.60552897395
1740.5916635194844	918.11961722488
1800.6088543431797	906.25465178097
1860.628707858894	906.18234981393
1920.6474420304075	890.55342902711
1980.6740361488373	868.6081871345
2040.6950199624662	921.32429558745
2100.7124835372197	909.16055289739
2160.734004114216	899.99308878256
2220.7553156868744	891.59489633174
2280.7799186441007	854.6331738437
2340.8011963116987	892.50930356194
2400.8249332452106	895.35885167464
2460.84796287079	886.56671982988
2520.868397379556	866.69484316853
2580.8891419651627	902.75119617225
2640.9116192037036	927.91174906964
2700.93638668771	928.32057416268
2760.953309727014	877.36629452419
2820.9748396678697	858.80595427964
2881.000437167375	892.92185007974
2941.0193862567903	877.06751727804
3001.038321329521	880.31578947368
3061.0624647659315	913.83200425306
3121.0876362220297	891.31313131313
3181.1115886850057	894.15523657629
3241.135657578736	891.46943115364
3301.1576008258235	872.79266347687
3361.1836704435045	900.54970760234
3421.2026807814655	862.90643274854
3481.2204380997355	887.77086656034
3541.241842639869	906.5980861244
3601.2611624432902	882.75066454014


==> experiments/max-conflicts/2.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.04466032053824	44.745306633292
240.0641721124157	94.241022519781
300.0917766003731	195.7691401649
360.1154681174703	253.30884041332
420.14213783480227	644.05636160714
480.1626213620002	853.77995642702
540.1833600776918	1129.5091891892
600.2024418343535	1080.4758842444
660.2201762929326	1153.1472162741
720.2456088832841	1183.8579059829
780.2654942854024	1233.7556029883
840.2866924125483	1342.6712839638
900.3047939154385	1329.0404470463
960.3264432259675	1278.5353911655
1020.3434854737825	1235.1772219266
1080.3640949813962	1188.8654255319
1140.3893256807678	1153.7962765957
1200.406887002966	1031.3207446809
1260.430903813398	979.24946808511
1320.4507803011584	937.23031914894
1380.4712102937192	898.26542553191
1440.4887474105053	829.17393617021
1500.5075792926473	811.18191489362
1560.5272729454737	797.30691489362
1620.5474974822428	812.17287234043
1680.5697825880197	798.13563829787
1740.596230492265	783.38776595745
1800.6225231946046	763.85638297872
1860.6467499439168	797.67180851064
1920.6664539355188	778.09946808511
1980.6862613004378	796.75478723404
2040.7075135644518	766.77340425532
2100.7281896419663	763.36914893617
2160.747723322351	785.5085106383
2220.772350009607	775.23936170213
2280.7898797818234	783.47021276596
2340.8138210733596	799.52446808511
2400.8347964843306	781.64893617021
2460.856350086473	773.3920212766
2520.882625076054	800.82659574468
2580.903529690535	795.26223404255
2640.9274316388583	760.18936170213
2700.948617258091	802.65744680851
2760.9649637877083	798.36755319149
2820.9861268217683	769.94893617021
2881.0077367375998	780.94042553191
2941.0273495367364	801.16436170213
3001.0462589516246	776.04946808511
3061.0697498998343	719.42446808511
3121.092680371883	736.14680851064
3181.1133239093797	749.02925531915
3241.1322489055165	746.37340425532
3301.1512405915128	772.19840425532
3361.1691019392274	753.03989361702
3421.192544329624	741.81808510638
3481.2198704237016	749.32180851064
3541.2377096309756	798.49787234043
3601.2597059102736	825.77925531915


==> experiments/max-conflicts/3.dat <==
time	TotalReputationAverage
0.0	2048
60.0	47.954802259887
120.01900908595417	35.301566579634
180.0398849731173	42.583125
240.05763144212324	106.05950212508
300.07536285728565	179.83244837758
360.09994678237854	327.40011481056
420.1198620319956	464.75416204218
480.1401353648507	664.40621592148
540.1643243013641	860.28146947596
600.1859565279483	874.5241416309
660.2055437969575	1087.9086050241
720.2274368361941	1133.7606837607
780.2487367006397	1162.1932907348
840.2692289014813	1231.6503459287
900.2940533886685	1279.9893617021
960.3141411258985	1237.6489361702
1020.3332151443137	1181.5026595745
1080.3524926360806	1158.2484042553
1140.3751380647009	1124.3732057416
1200.3980488709567	957.15364167996
1260.4183786563808	948.29930887826
1320.4421740783037	892.29558745348
1380.467303000638	909.46783625731
1440.4853561524724	822.66454013822
1500.5110983321247	805.62041467305
1560.5359431802026	819.46996278575
1620.553394848499	780.31897926635
1680.5782392220935	798.87506645401
1740.6013602478342	778.40404040404
1800.6278574013195	739.2360446571
1860.6496867197711	747.79797979798
1920.6755639843323	773.50079744817
1980.6957233852045	747.80595427964
2040.7159784843825	720.21265284423
2100.734486110523	752.26422115896
2160.7589491003964	732.110579479
2220.7785391360194	757.69271664009
2280.7978223901264	776.45933014354
2340.8185582669976	775.18766613503
2400.835994805704	758.2514619883
2460.862632547589	745.35885167464
2520.8793749058495	797.97713981925
2580.903841321291	731.38277511962
2640.9215601400974	726.65869218501
2700.94114134962	752.55980861244
2760.96216656889	748.22222222222
2820.9799238140695	773.13609782031
2881.004196930655	741.88038277512
2941.0271847057884	765.54120148857
3001.0503373625106	766.80010632642
3061.0771843514594	751.16214779373
3121.0995768307257	784.04359383307
3181.117198596443	806.31100478469
3241.1456597827564	776.13024986709
3301.1725234332007	754.12971823498
3361.1905109681575	719.60871876661
3421.2145710356162	735.3014354067
3481.2332050196237	766.89845826688
3541.2595423101375	762.44550770867
3601.2800618255533	788.22222222222


==> experiments/max-conflicts/4.dat <==
time	TotalReputationAverage
0.0	2048
60.0	47.954802259887
120.01839027284586	32.026041666667
180.03794849038968	34.822388993121
240.05497423543056	75.364133738602
300.0736588025029	263.57900943396
360.0974851580904	316.51489117984
420.1187710758204	654.465
480.1371563648645	883.75122482308
540.1615293922405	1090.5627027027
600.1831863995612	1059.3479892761
660.2067682279267	1107.3853554249
720.2235328831048	1158.5787506674
780.2455276673718	1233.9140875133
840.2670999481415	1309.208200213
900.2876977494197	1307.8526595745
960.3074454361304	1302.2867021277
1020.3286601749314	1278.5446808511
1080.3457544599478	1189.995215311
1140.369664851598	1093.3928761297
1200.3891329224243	1006.3950026582
1260.4138966974424	950.22913343966
1320.4331067527964	897.06379585327
1380.4540634326186	910.01967038809
1440.474512312776	808.49601275917
1500.5008585160576	783.18394471026
1560.521711804431	776.03721424774
1620.5385539630552	766.37214247741
1680.5532326379325	754.6182881446
1740.574105045649	800.63104731526
1800.5933630748586	799.76980329612
1860.6195045474233	762.83572567783
1920.6392332864962	739.93088782562
1980.656275408499	780.93195108985
2040.6734185507776	740.5629984051
2100.6967090970575	780.23179160021
2160.7150548951213	748.99468367889
2220.7363426097836	748.02923976608
2280.759131434068	757.86018075492
2340.785869765772	766.16746411483
2400.8123476482688	732.70547581074
2460.8305600359345	748.3115364168
2520.8556106663746	774.14885699096
2580.8809344699257	778.54917597023
2640.902818940689	781.68474215843
2700.927963043221	806.5427963849
2760.9494420904484	772.06326422116
2820.9723962123753	752.36097820308
2880.9982546573883	758.3668261563
2941.0205028994533	758.85220627326
3001.0400944120192	790.67889420521
3061.0563024427393	735.83306751728
3121.076030352655	780.21903242956
3181.093103928608	817.87612971824
3241.111728482825	771.53056884636
3301.131497027429	751.82775119617
3361.150848318539	767.12865497076
3421.1716381192637	765.76023391813
3481.1910471492993	779.61350345561
3541.209387418927	766.58054226475
3601.2335560281026	773.95746943115


==> experiments/max-conflicts/inf.dat <==
time	TotalReputationAverage
0.0	2048
60.0	45.457102672293
120.02387622144306	37.963777490298
180.04490068737869	49.129756706176
240.06255487971066	156.71279853031
300.08367335819275	225.9946777055
360.1021069727831	316.81979405034
420.1237859510438	655.28149386845
480.143738373361	942.54585152838
540.1678860931461	1119.7359611231
600.1924116197297	1088.7406015038
660.2198990973047	1140.1070090958
720.2402277526853	1149.8879402348
780.2611602227917	1219.0511454449
840.2852641180616	1296.4776595745
900.3101998799539	1324.6207446809
960.3267823614879	1302.8664893617
1020.350682798573	1212.7585106383
1080.3692573007938	1132.1957446809
1140.3872448902002	1082.745212766
1200.4109533512965	970.39308510638
1260.4272029989734	858.56117021277
1320.4544568731399	770.50744680851
1380.4796922352762	711.37180851064
1440.5056888293402	663.40159574468
1500.5226741945844	629.6085106383
1560.5465871346933	618.72872340426
1620.57202573237	598.76223404255
1680.5953866194177	581.2579787234
1740.614172122092	562.19627659574
1800.6393826870917	577.68244680851
1860.6647957728746	577.7170212766
1920.691948275693	576.92925531915
1980.7179637639638	549.26489361702
2040.7408273465844	563.475
2100.758994298194	572.40372340426
2160.7771109391615	559.57074468085
2220.7958563791617	562.79946808511
2280.8186144433894	595.95
2340.842164775906	596.30691489362
2400.86231387105	559.86382978723
2460.885082437937	571.74893617021
2520.909527758431	568.72765957447
2580.9344591166955	555.54468085106
2640.9565701509127	589.54095744681
2700.97673307066	597.88776595745
2760.9934823321782	580.71755319149
2821.020576586834	573.63138297872
2881.0395051548403	581.51223404255
2941.0635223250174	591.72553191489
3001.082849511109	558.17606382979
3061.1057472217326	541.20744680851
3121.1237303838025	578.86223404255
3181.1429255438925	574.0914893617
3241.1593411146205	562.17553191489
3301.1785732521457	568.68989361702
3361.203364791658	588.34361702128
3421.2279010142447	583.77127659574
3481.2527401763036	577.6585106383
3541.270914862631	594.59574468085
3601.2934791414955	586.93670212766


==> experiments/penalty/1024.dat <==
time	TotalReputationAverage
0.0	2048
60.0	44.328421052632
120.02238005800609	28.787524366472
180.0448707763826	35.065203761755
240.06556459676722	71.553864881315
300.0894436024755	128.05663716814
360.10700728678785	146.66170578134
420.13239373399847	466.46488294314
480.14892550383956	467.55081967213
540.1741733401614	536.74052004334
600.1984965094598	571.09017713366
660.2216301118096	590.51231263383
720.2456896707627	603.88141025641
780.2694179575046	589.328891258
840.2892603621185	606.94092602448
900.3154100690808	566.35106382979
960.3389719228326	520.78031914894
1020.3639919304333	523.80372340426
1080.3836601201874	399.02445507709
1140.4038628762573	404.51594048884
1200.4214821186142	338.56323060574
1260.444991848879	247.63230605739
1320.4701770413594	182.88894792774
1380.4952816628393	199.86078639745
1440.521398452067	169.48087141339
1500.5440476672084	165.13815090329
1560.5651773165082	171.24282678002
1620.5872419202315	162.19659936238
1680.6097963919092	170.20775770457
1740.6365890925517	172.11583421892
1800.660275913022	166.70616365569
1860.68388509356	170.66524973433
1920.7018171227246	180.94473963868
1980.7226777293035	161.75823591923
2040.7471073295383	170.7917109458
2100.7667345856244	179.94261424017
2160.7931329766325	171.1344314559
2220.813148710302	143.80180658874
2280.837331139406	143.39319872476
2340.862553532428	191.82093517535
2400.8887143712054	168.34378320935
2460.9097346358394	157.20297555792
2520.928645697266	157.50478214665
2580.946049909857	175.37194473964
2640.9649963730953	178.50531349628
2700.989935962072	177.92029755579
2761.0079352780776	176.22635494155
2821.0305154323178	149.261424017
2881.048516086743	164.67587672689
2941.074845285355	181.26726886291
3001.093713523125	179.38788522848
3061.1191116498812	178.44527098831
3121.1400123581952	165.3390010627
3181.1624759610713	158.45961742827
3241.1817537012466	155.27683315622
3301.203093497461	174.62486716259
3361.2269571789147	186.67906482465
3421.248631752329	169.70935175345
3481.2716365257256	158.2651434644
3541.2923042057737	188.34750265675
3601.309574493607	174.02497343252


==> experiments/penalty/128.dat <==
time	TotalReputationAverage
0.0	2048
60.0	50.033898305085
120.01839027284586	40.416558018253
180.04144028365408	61.331875
240.06794456653734	160.08287629494
300.0862089125949	365.40981667652
360.11063847251717	490.71910755149
420.1338475664088	750.62833333333
480.1499974641447	1241.3230016313
540.1704755891114	1332.1898597627
600.1948662357463	1312.2390139335
660.2195172844586	1381.1732620321
720.2364776208815	1575.6928418803
780.2579127991994	1562.1946666667
840.2768642567935	1638.0154255319
900.2987874047758	1644.9494680851
960.3194187581466	1644.3090425532
1020.3462331579758	1614.4031914894
1080.3664064324912	1592
1140.3930164596968	1578.4784688995
1200.4153392872286	1546.0366826156
1260.4378491682583	1506.0844845909
1320.4623324054628	1457.5674814028
1380.4832890868856	1487.3225292242
1440.50373796864	1504.5340063762
1500.5282330529699	1485.0090329437
1560.554182400243	1489.2709883103
1620.5759156776694	1458.3294367694
1680.5979266039067	1507.1466524973
1740.6182304969261	1487.9978746015
1800.644081521281	1504.8496280553
1860.6632690865408	1486.2709883103
1920.6901508958217	1471.5967056323
1980.7145169602336	1466.078639745
2040.7411025412512	1502.5595111583
2100.7664305430953	1496.927205101
2160.788794197375	1500.9808714134
2220.809305126877	1433.6684378321
2280.836471350187	1484.8156216791
2340.8575432028338	1449.2454835282
2400.8759291745046	1450.1923485654
2460.893122326819	1469.8437832094
2520.915910828953	1437.6253985122
2580.9395883447723	1444.9420828905
2640.9644798226836	1516.2805526036
2700.9885767465676	1504.9760892667
2761.011260663032	1475.8953241233
2821.0311112737218	1499.1493092455
2881.0507209396455	1460.165781084
2941.0769772787426	1452.2263549416
3001.102661921941	1449.2295430393
3061.121621588052	1470.4564293305
3121.1479000011095	1483.5467587673
3181.165924089055	1464.6764080765
3241.188061284076	1454.1625929862
3301.214409775028	1460.188629118
3361.2344721202717	1481.7725823592
3421.2607802908788	1442.6434643996
3481.2807238340683	1450.2911795962
3541.308247741257	1433.5759829968
3601.326209500621	1447.6748140276


==> experiments/penalty/2048.dat <==
time	TotalReputationAverage
0.0	2048
60.0	43.534361851332
120.01840938096939	27.732858990944
180.04483273747974	36.644859813084
240.06468486067752	108.95437956204
300.0853884064163	280.24970344009
360.10795463265094	308.35344827586
420.13121901198974	325.67131696429
480.15628097334775	469.96019629226
540.181970216825	412.01027027027
600.2056345747296	470.37017167382
660.2260835491543	401.26698769395
720.2514893540683	537.42872397224
780.2728638434601	417.81939264784
840.2898370292023	331.12440191388
900.3095006842814	297.20148856991
960.3331737441076	242.42849548113
1020.3567597800247	181.23338649654
1080.3825483695182	127.14035087719
1140.3991423283442	100.50584484591
1200.4205013210885	68.249202975558
1260.4396131302747	58.120616365569
1320.4636874424468	56.984059511158
1380.4871382705933	49.238044633369
1440.5070971333625	42.270988310308
1500.525880371355	45.777364505845
1560.547181751499	47.524442082891
1620.570440115498	32.107332624867
1680.5943065445135	33.40701381509
1740.6184062353532	28.091392136026
1800.6439015648248	27.851753453773
1860.6663801912036	26.743358129649
1920.6823203625681	25.934643995749
1980.7046289255013	27.060573857598
2040.7228962217705	26.727948990436
2100.7453120157916	28.775770456961
2160.7658944358263	23.756110520723
2220.7877459474184	18.494686503719
2280.8116811938235	25.996280552604
2340.8326910934447	16.585547290117
2400.8540683424035	19.421891604676
2460.8737188499326	15.039851222104
2520.8973371867432	12.235919234857
2580.918230482537	13.007970244421
2640.938230828535	15.680127523911
2700.9653556520207	14.955897980871
2760.990772526984	17.030286928799
2821.0091718030817	17.854941551541
2881.035104434952	12.496280552604
2941.055709727447	10.009564293305
3001.080942021017	16.125929861849
3061.104670474593	11.392136025505
3121.1261484676616	9.9532412327311
3181.1479460550036	10.985122210414
3241.1716659830963	6.3166843783209
3301.194876141948	10.730074388948
3361.215645692955	9.8926673751328
3421.233869386935	5.7901168969182
3481.259842667958	7.9091392136026
3541.2819484511274	1.3878852284803
3601.3019936761702	2.3719447396387


==> experiments/penalty/256.dat <==
time	TotalReputationAverage
0.0	2048
60.0	50.535764375877
120.01671861402428	45.778571428571
180.03484979814675	63.86170212766
240.05878050381943	193.75136778116
300.08025600514884	502.30660377358
360.10417564484305	653.72826086957
420.1273496651811	920.15030504714
480.14941711980646	1216.7235198262
540.1740364603174	1253.639654241
600.1971901822108	1237.349223353
660.2130152892787	1316.2977017638
720.238421970611	1325.896
780.2588982405177	1406.0916355887
840.2800644980198	1480.7484042553
900.3032536263745	1461.8281914894
960.3263088523163	1494.4803191489
1020.3483303161265	1473.0813829787
1080.3721456533203	1466.7400318979
1140.3980770897288	1435.5382571732
1200.4192048271507	1393.1296493092
1260.44240319452	1383.4537725824
1320.4645801319348	1344.3581296493
1380.4840001950797	1329.5526036132
1440.5030132158572	1344.7523910733
1500.5266679964843	1368.3358129649
1560.5526094602901	1354.417109458
1620.5738782597982	1350.0626992561
1680.5904640830595	1395.4245483528
1740.6148101782637	1339.284272051
1800.6341436501025	1306.3490967056
1860.6552627930505	1307.4744952179
1920.6719152300502	1300.9601487779
1980.6931399374698	1299.174282678
2040.7185017817283	1351.1360255048
2100.7367954840447	1307.4978746015
2160.7581674108515	1367.5648246546
2220.784829878754	1346.1652497343
2280.803218246754	1365.7035069075
2340.822901895044	1358.8761955367
2400.8435790157746	1365.7104144527
2460.870777645716	1333
2520.8972755246214	1309.0239107333
2580.91545988257	1306.4303931987
2640.937199848042	1308.6360255048
2700.9546812980625	1307.2545164718
2760.976180140191	1366.8469713071
2821.0001835384683	1321.5823591923
2881.0220605494687	1315.2720510096
2941.0392341916995	1334.9521785335
3001.0556930754683	1322.4420828905
3061.0782392359906	1346.9208289054
3121.100490804565	1321.6854410202
3181.1276001271835	1284.931455898
3241.1493511931585	1349.4373007439
3301.169409122562	1355.2104144527
3361.19124484044	1370.298618491
3421.2117795971353	1344.5547290117
3481.234681113234	1327.4415515409
3541.256651952921	1332.060042508
3601.276569574864	1363.6073326249


==> experiments/penalty/512.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.04466032053824	44.745306633292
240.0641721124157	94.241022519781
300.0917766003731	195.7691401649
360.1154681174703	253.30884041332
420.14213783480227	644.05636160714
480.1626213620002	853.77995642702
540.1833600776918	1129.5091891892
600.2024418343535	1080.4758842444
660.2201762929326	1153.1472162741
720.2456088832841	1183.8579059829
780.2654942854024	1233.7556029883
840.2866924125483	1342.6712839638
900.3047939154385	1329.0404470463
960.3264432259675	1278.5353911655
1020.3434854737825	1235.1772219266
1080.3640949813962	1188.8654255319
1140.3893256807678	1153.7962765957
1200.406887002966	1031.3207446809
1260.430903813398	979.24946808511
1320.4507803011584	937.23031914894
1380.4712102937192	898.26542553191
1440.4887474105053	829.17393617021
1500.5075792926473	811.18191489362
1560.5272729454737	797.30691489362
1620.5474974822428	812.17287234043
1680.5697825880197	798.13563829787
1740.596230492265	783.38776595745
1800.6225231946046	763.85638297872
1860.6467499439168	797.67180851064
1920.6664539355188	778.09946808511
1980.6862613004378	796.75478723404
2040.7075135644518	766.77340425532
2100.7281896419663	763.36914893617
2160.747723322351	785.5085106383
2220.772350009607	775.23936170213
2280.7898797818234	783.47021276596
2340.8138210733596	799.52446808511
2400.8347964843306	781.64893617021
2460.856350086473	773.3920212766
2520.882625076054	800.82659574468
2580.903529690535	795.26223404255
2640.9274316388583	760.18936170213
2700.948617258091	802.65744680851
2760.9649637877083	798.36755319149
2820.9861268217683	769.94893617021
2881.0077367375998	780.94042553191
2941.0273495367364	801.16436170213
3001.0462589516246	776.04946808511
3061.0697498998343	719.42446808511
3121.092680371883	736.14680851064
3181.1133239093797	749.02925531915
3241.1322489055165	746.37340425532
3301.1512405915128	772.19840425532
3361.1691019392274	753.03989361702
3421.192544329624	741.81808510638
3481.2198704237016	749.32180851064
3541.2377096309756	798.49787234043
3601.2597059102736	825.77925531915


==> experiments/penalty/inf.dat <==
time	TotalReputationAverage
0.0	2048
60.0	39.657543859649
120.02238005800609	26.192332683561
180.04106685806983	27.814722395508
240.06035833717397	42.384802431611
300.0863561742626	82.567647058824
360.11226022848496	141.41085714286
420.132286137934	200.76486937187
480.15225593073774	202.1498086386
540.1734649260361	224.94810810811
600.1999211631737	157.71512875536
660.2183285254978	130.01389631213
720.2420591523223	104.23159018143
780.262278791768	70.35447761194
840.2839879080129	74.98829787234
900.3021327645147	60.740425531915
960.3205979772792	41.598936170213
1020.3487859611996	41.790425531915
1080.3676771634346	18.358510638298
1140.3852295938414	9.9356725146199
1200.4086749014095	8.7533227006911
1260.434314207545	4.3609782030835
1320.4574698805482	0.034024455077087
1380.4826583634385	0.034024455077087
1440.5040564783594	0.034024455077087
1500.5321184874956	0.034024455077087
1560.559768234496	0.034024455077087
1620.5821433925485	0.034024455077087
1680.6021401404178	0
1740.6227332143135	0
1800.6425369073004	0
1860.6679055617387	0
1920.6914269220142	0
1980.7153013874631	0
2040.744929929453	0
2100.769348753711	0
2160.794585283922	0
2220.814668279436	0
2280.8308524906606	0
2340.8606096012445	0
2400.8802047862628	0
2460.9074328236347	0
2520.921582774121	0
2580.946075260221	0
2640.9668880532445	0
2700.9927517591204	0
2761.01573311217	0
2821.0376121907393	0
2881.055872703979	0
2941.0837259531	0
3001.1057354128206	0
3061.133076863938	0
3121.1485259974834	0
3181.172713254793	0
3241.191411135471	0
3301.208523023044	0
3361.2350258147308	0
3421.2583624656545	0
3481.2809199548174	0
3541.302309011342	0
3601.3246391474713	0


==> experiments/prev-blocks/1.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	29.037037037037
180.044052769852	30.487484355444
240.0646479732095	35.398294762485
300.0881278537454	102.22084805654
360.1066122340235	98.763127853881
420.1261973029723	88.148250971682
480.1471617324896	86.532644178455
540.1689413389431	110.10426796326
600.1858928998809	142.18940609952
660.2055598632942	189.02242391885
720.2302394707076	195.70948827292
780.2533696586797	202.76742948377
840.2776398921524	208.52684742158
900.3021372254116	203.85387885228
960.3268296873357	235.68012752391
1020.3495614448366	357.91392136026
1080.3724618039596	347.94155154091
1140.3962702470526	351.69022316684
1200.4232967928365	318.82624867163
1260.442813402762	307.43517534538
1320.4640906720488	300.96280552604
1380.4890087011627	316.50903294368
1440.5111449135475	299.0435706695
1500.532882276122	314.14718384697
1560.5577315502123	311.94473963868
1620.581406917252	285.56376195537
1680.6067919916823	304.46333687566
1740.6228962991154	291.60361317747
1800.645739987809	308.81402763018
1860.6695928124172	318.97768331562
1920.6972410555645	289.82412327311
1980.72061190589	291.56163655685
2040.7455650145348	298.59723698193
2100.7678762355645	272.80021253985
2160.7936082852175	278.6780021254
2220.814035258558	286.85069075452
2280.837834743914	291.39319872476
2340.854575707639	301.34218916047
2400.878709907931	292.47980871413
2460.9052616495537	294.77417640808
2520.9295643007135	282.30552603613
2580.946883017914	295.53506907545
2640.966290730572	313.25717321998
2700.989499526753	291.95164718385
2761.015795471423	288.72316684378
2821.0403548801514	276.17003188098
2881.0610169584943	271.33368756642
2941.0878323130346	294.912858661
3001.11484032734	266.48724760893
3061.1388288932358	285.70775770457
3121.160741046908	294.22316684378
3181.1869451906423	295.00106269926
3241.2099307751923	294.80340063762
3301.2293216654434	335.66684378321
3361.2546611192665	301.42507970244
3421.273130800735	286.72688629118
3481.301046041608	262.05844845909
3541.3215005053025	271.75026567481
3601.3433188495437	286.53506907545


==> experiments/prev-blocks/2.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.0451536375549	43.451410658307
240.06768202310923	85.734954407295
300.08929676877233	188.74128765505
360.1106249532204	209.26086956522
420.1327488392126	323.26848249027
480.15206817417857	529.55694822888
540.178427325256	707.83405405405
600.2009388733422	683.96895074946
660.225549551662	718.03151709402
720.2524237946163	764.6784
780.2714564369162	787.94568690096
840.2920817768318	806.40807651435
900.3157811604906	836.85547290117
960.339540668374	795.22051009564
1020.3675590298044	749.56429330499
1080.3850033245835	743.44102019129
1140.4052060822542	763.68331562168
1200.4228253246074	700.5340063762
1260.4470383234875	628.64452709883
1320.468685937194	589.29436769394
1380.48504101031	581.05897980871
1440.5126406041127	538.912858661
1500.5392265418013	502.51275239107
1560.5603561911012	486.46333687566
1620.5805807310717	503.10255047821
1680.6050664866707	497.72369819341
1740.624886960857	526.95961742827
1800.6484153657548	506.21572794899
1860.6696192038362	465.5834218916
1920.6944783183571	473.23166843783
1980.7165751224857	487.75823591923
2040.7344037290713	451.6307120085
2100.7592066663274	473.90435706695
2160.7832304230687	465.43092454835
2220.804650275393	474.11211477152
2280.828165051269	504.48724760893
2340.8469571969836	475.96546227418
2400.8663193888024	482.41232731137
2460.8883524089506	532.58607863974
2520.9132037775526	511.59139213603
2580.9338598522518	481.05313496281
2640.9525493138426	468.46121147715
2700.9726829771025	525.03134962806
2760.992217852887	508.1174282678
2821.0097471631307	487.35387885228
2881.0374748294817	517.89691817216
2941.0630423892617	506.87247608927
3001.0826821479423	476.93039319872
3061.1026121545765	424.59936238045
3121.1258217894756	463.53453772582
3181.1464771034553	514.29808714134
3241.1640999166884	470.86025504782
3301.182940506613	454.66418703507
3361.207155800377	469.28267800213
3421.2242501122055	497.41923485654
3481.248529231565	515.48193411265
3541.2716459976036	458.24229543039
3601.2936674379926	465.83209351753


==> experiments/prev-blocks/3.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.04466032053824	44.745306633292
240.0641721124157	94.241022519781
300.0917766003731	195.7691401649
360.1154681174703	253.30884041332
420.14213783480227	644.05636160714
480.1626213620002	853.77995642702
540.1833600776918	1129.5091891892
600.2024418343535	1080.4758842444
660.2201762929326	1153.1472162741
720.2456088832841	1183.8579059829
780.2654942854024	1233.7556029883
840.2866924125483	1342.6712839638
900.3047939154385	1329.0404470463
960.3264432259675	1278.5353911655
1020.3434854737825	1235.1772219266
1080.3640949813962	1188.8654255319
1140.3893256807678	1153.7962765957
1200.406887002966	1031.3207446809
1260.430903813398	979.24946808511
1320.4507803011584	937.23031914894
1380.4712102937192	898.26542553191
1440.4887474105053	829.17393617021
1500.5075792926473	811.18191489362
1560.5272729454737	797.30691489362
1620.5474974822428	812.17287234043
1680.5697825880197	798.13563829787
1740.596230492265	783.38776595745
1800.6225231946046	763.85638297872
1860.6467499439168	797.67180851064
1920.6664539355188	778.09946808511
1980.6862613004378	796.75478723404
2040.7075135644518	766.77340425532
2100.7281896419663	763.36914893617
2160.747723322351	785.5085106383
2220.772350009607	775.23936170213
2280.7898797818234	783.47021276596
2340.8138210733596	799.52446808511
2400.8347964843306	781.64893617021
2460.856350086473	773.3920212766
2520.882625076054	800.82659574468
2580.903529690535	795.26223404255
2640.9274316388583	760.18936170213
2700.948617258091	802.65744680851
2760.9649637877083	798.36755319149
2820.9861268217683	769.94893617021
2881.0077367375998	780.94042553191
2941.0273495367364	801.16436170213
3001.0462589516246	776.04946808511
3061.0697498998343	719.42446808511
3121.092680371883	736.14680851064
3181.1133239093797	749.02925531915
3241.1322489055165	746.37340425532
3301.1512405915128	772.19840425532
3361.1691019392274	753.03989361702
3421.192544329624	741.81808510638
3481.2198704237016	749.32180851064
3541.2377096309756	798.49787234043
3601.2597059102736	825.77925531915


==> experiments/prev-blocks/4.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.920056100982
120.0189909655819	40.426261319534
180.03783603014017	55.734872114785
240.05785986377305	157.54257907543
300.0834143802167	488.59528023599
360.1040357611637	681.16810097533
420.1275411228635	877.96677740864
480.1497918337627	1150.218171926
540.1758808658851	1191.9443243243
600.1986263252911	1185.1464592275
660.2227718628492	1238.9807383628
720.2443242510162	1300.0699412707
780.2632185731673	1348.0111940299
840.2869961750948	1463.8296059638
900.3073627126178	1489.110106383
960.3241657516919	1441.0951115834
1020.3515973947906	1368.2348565356
1080.3726996456753	1279.3988316516
1140.392942594197	1227.8704195433
1200.4100291109644	1121.5321295805
1260.4295983972333	1017.661358811
1320.4550354787752	1003.8381104034
1380.4728657845044	944.30201698514
1440.4909039138947	900.25371549894
1500.5149520800696	892.03715498938
1560.5408064566145	886.12632696391
1620.5608097091754	850.76008492569
1680.5867435134642	818.21072186837
1740.6066966739272	814.29936305732
1800.6253278230906	817.03715498938
1860.645025078029	811.91348195329
1920.6722743287028	830.21974522293
1980.6912483523556	836.32855626327
2040.7140433277382	841.14331210191
2100.7338433819823	825.17622080679
2160.7519226931327	808.46178343949
2220.7726766301275	827.67197452229
2280.79638381501	867.50636942675
2340.8167599647495	852.63694267516
2400.8373361988597	808.74893842887
2460.855873240773	822.15711252654
2520.872632871873	857.97399150743
2580.8945246584844	812.31740976645
2640.9174242726986	808.1406581741
2700.9410941419483	807.91029723992
2760.9656488411965	841.34554140127
2820.9930914168326	843.80626326964
2881.0108642100313	835.46231422505
2941.0294777095223	810.45222929936
3001.049547768558	825.5923566879
3061.072921774892	827.15074309979
3121.0971750084427	855.45859872611
3181.113413448078	838.0923566879
3241.131345133017	826.57855626327
3301.1574688535984	812.82430997877
3361.1836396656327	842.83439490446
3421.199970125348	823.5127388535
3481.219049216117	832.90976645435
3541.2438099726096	854.60721868365
3601.270538949135	847.29458598726


==> experiments/prev-blocks/5.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.04309173671572	38.433938634941
240.06435761018656	87.211585365854
300.08894920790044	171.35283687943
360.1132378686125	224.04519450801
420.13895417278036	534.99331476323
480.15785034939836	686.53514986376
540.1754914496305	751.48702702703
600.1955568494814	722.51984978541
660.2186904534319	786.58288770053
720.2391974938218	1081.025093433
780.2585083329868	1273.3798614811
840.2769783254225	1384.4598190527
900.3034909007802	1420.0568846358
960.327052756129	1390.0728335991
1020.3525277377485	1465.4768740032
1080.371843290999	1387.9548352816
1140.3920460486697	1326.2044609665
1200.4096652926237	1209.8597981944
1260.4338782931045	1085.7445565587
1320.4551488075049	1027.9277748274
1380.4802534305854	1009.0732873075
1440.5054351460567	934.87626128518
1500.521373392421	866.27349973447
1560.544443857183	842.14126394052
1620.5669516507478	870.37918215613
1680.5864836085275	861.99097185343
1740.6111413511535	878.39670738184
1800.6348281732244	871.74614976102
1860.6592064634206	900.29633563463
1920.6789104598247	852.20605416888
1980.7012323808303	870.31226765799
2040.72257139453	859.51301115242
2100.743247476843	858.52575677111
2160.763014805132	874.82952734997
2220.7861423816685	831.23791821561
2280.8112156376883	826.21189591078
2340.8373254805047	878.49707912905
2400.8637653358383	905.03717472119
2460.8847856020693	886.75464684015
2520.9040102977233	879.75252257037
2580.920604213781	855.01540095592
2640.9384311923823	853.43388210303
2700.9620386855713	856.59267126925
2760.9887963545953	855.8741370154
2821.014053466628	823.26659585767
2881.037755504549	834.84333510356
2941.058937433627	850.39883165162
3001.076657546615	902.46362187998
3061.0958104324964	843.9755708975
3121.1203695965596	872.35528412108
3181.144610323092	854.46999468933
3241.165718998338	809.15985130112
3301.187449711324	858.36802973978
3361.2092629295657	877.38874137015
3421.235274093993	858.77801380775
3481.258726940214	812.88847583643
3541.278399813844	892.44609665428
3601.3003325134523	919.61178969729


==> experiments/prev-blocks/6.dat <==
time	TotalReputationAverage
0.0	2048
60.0	47.954802259887
120.01936880105859	37.515604681404
180.03850857424914	45.989388264669
240.05790219427945	113.48055893074
300.0850740531714	197.78365667255
360.10912580558215	300.27958833619
420.13434279844296	572.68936877076
480.15715093185645	983.25081433225
540.1837264757814	1045.6044252563
600.207047806176	1055.1884368308
660.2309654815108	1150.7724358974
720.2539383179428	1318.9104477612
780.2793366204387	1434.0623335109
840.3000801051894	1522.2825971261
900.3211125793605	1544.0372340426
960.3415264388459	1554.6037234043
1020.3694798089855	1515.9345744681
1080.3859474889905	1440.5159574468
1140.414653489599	1375.6781914894
1200.4431484621236	1239.9345744681
1260.4631725127365	1126.7191489362
1320.4885135514778	1078.7632978723
1380.5105891485473	1029.4606382979
1440.5320938868354	993.54893617021
1500.5558805681903	971.38031914894
1560.5805126083505	927.78882978723
1620.6039632979846	942.17180851064
1680.6267453051587	918.81861702128
1740.6449977027114	923.67021276596
1800.6698050677041	916.49361702128
1860.6960893667892	885.47127659574
1920.7212849509815	887.20319148936
1980.7427254331196	894.60478723404
2040.7635010475933	933.68244680851
2100.791209310002	899.43244680851
2160.8186048953685	909.74946808511
2220.840897421109	896.05106382979
2280.864096629295	891.65159574468
2340.8831955552705	917.44840425532
2400.906791983238	959.80106382979
2460.931161470915	910.67819148936
2520.948756923335	911.4085106383
2580.9744863500855	932.4829787234
2640.998703791778	923.66489361702
2701.024342142864	926.8664893617
2761.0440277392663	937.44946808511
2821.0679989541313	921.38510638298
2881.0864178407282	920.11861702128
2941.10915367334	915.82765957447
3001.1347110638235	892.35159574468
3061.1541585817977	930.63776595745
3121.1728753157695	946.06808510638
3181.195046409048	928.39308510638
3241.2170494961756	899.30212765957
3301.237382808329	933.48138297872
3361.2592418708264	937.37393617021
3421.2841284683054	907.86063829787
3481.3058554790405	925.74680851064
3541.3288317009756	924.13244680851
3601.3521558943175	938.1


==> experiments/prev-blocks/8.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.920056100982
120.01774128227044	38.842652795839
180.0421485131992	53.60450563204
240.06410673739447	163.2503045067
300.08808905955084	445.31349440189
360.1141791512164	628.94094036697
420.13217754899233	845.80769230769
480.1543744421142	1089.5087241003
540.174900334976	1232.0787911495
600.1948854777547	1233.4565450644
660.2208078190415	1329.6711229947
720.2381728290347	1450.2959401709
780.2582836442889	1489.1704848162
840.276408793492	1595.3115364168
900.3036606857204	1609.5970228602
960.3289576416391	1596.3838383838
1020.3528338821052	1525.8596491228
1080.374269916032	1441.6533758639
1140.3928602736596	1366.8735387885
1200.4170386793776	1190.2619553666
1260.4420524349189	1070.6131774708
1320.4622982901383	1095.101487779
1380.4894564310343	1096.9829968119
1440.5157676617528	1031.0047821467
1500.5398534199376	1001.8230605739
1560.564208724947	968.49893730074
1620.5888933366114	982.69978746015
1680.6114915465369	953.9298618491
1740.6304402271235	938.37832093518
1800.6510582307128	959.47662061637
1860.6767991555716	944.33421891605
1920.7001623853175	971.12008501594
1980.7233277321611	939.5568544102
2040.7408419464155	951.4298618491
2100.7575244847576	910.54197662062
2160.776948028364	887.90435706695
2220.802825131679	882.58926673751
2280.8253243976433	937.81721572795
2340.849100438558	904.05154091392
2400.8743627613185	922.02869287991
2460.8914670791783	930.71094580234
2520.917060329324	917.29117959617
2580.9349269139457	943.91817215728
2640.9566668794178	935.28586609989
2700.9742471068967	973.04835281615
2760.995745949029	970.17109458023
2821.0219081087416	908.52869287991
2881.0471138641587	929.20031880978
2941.0718755089256	916.75664187035
3001.095651800828	845.70988310308
3061.1147588325694	911.29436769394
3121.1376702349517	920.87619553666
3181.166998032779	862.51434643996
3241.1912879451193	897.82784272051
3301.21409880829	907.31030818278
3361.234376540815	922.74760892667
3421.2588184967826	924.07651434644
3481.28343676441	914.98565356004
3541.311019570916	925.92561105207
3601.3294705104345	912.19819341126


==> experiments/threshold/0.0.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.0213996632192	36.675937904269
180.04002115313415	47.1375
240.06349134827178	125.1685940353
300.0809650402334	307.00294811321
360.0995322335366	345.40309633028
420.123991493263	588.30066815145
480.1416447813099	960.42240437158
540.1664611652595	1157.7961060032
600.1883742081227	1205.4636510501
660.2137727533373	1247.9256286784
720.239827006164	1266.4567307692
780.2607238828678	1305.3383058071
840.2816302628162	1396.7998935604
900.3062145178519	1444.8186170213
960.329777734074	1415.6996278575
1020.3485793929358	1323.3785220627
1080.367013354782	1283.3471557682
1140.3846940483563	1224.8475026567
1200.4125587115232	1080.3862911796
1260.4342241669146	1026.3533475027
1320.4528457722517	1017.3554729012
1380.4795031397553	971.38575982997
1440.5026932259098	914.69341126461
1500.5209650997494	955.30605738576
1560.5474551471125	973.24867162593
1620.5703196359027	864.01062699256
1680.5872631269813	900.99468650372
1740.6118472067537	891.1950053135
1800.6344243604508	911.7008501594
1860.660366878008	896.80340063762
1920.6860832235434	865.8692879915
1980.7056472706608	875.3825717322
2040.7299163356292	867.28533475027
2100.755182213332	889.63655685441
2160.776016226944	905.58076514346
2220.794437937213	885.45217853348
2280.812452420043	936.29808714134
2340.8317576064837	903.00743889479
2400.8575059099603	846.93995749203
2460.88428119295	892.21572794899
2520.905023739513	902.21572794899
2580.9266183792024	887.4697130712
2640.945691169796	892.50159404888
2700.9695636371	901.73698193411
2760.9884011711874	870.9298618491
2821.012592495812	895.38788522848
2881.0376615157984	865.85919234857
2941.0618730651477	889.81137088204
3001.0816660482305	847.12911795962
3061.100118150469	884.35547290117
3121.1215471988253	893.2991498406
3181.13922510904	866.0037194474
3241.1629876642146	861.45908607864
3301.18556221397	837.78480340064
3361.2060765295537	877.62858660999
3421.2275987460525	874.18862911796
3481.2493706567802	914.06004250797
3541.270150114262	900.1211477152
3601.2896457490315	883.77683315622


==> experiments/threshold/0.1.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.04466032053824	44.745306633292
240.0641721124157	94.241022519781
300.0917766003731	195.7691401649
360.1154681174703	253.30884041332
420.14213783480227	644.05636160714
480.1626213620002	853.77995642702
540.1833600776918	1129.5091891892
600.2024418343535	1080.4758842444
660.2201762929326	1153.1472162741
720.2456088832841	1183.8579059829
780.2654942854024	1233.7556029883
840.2866924125483	1342.6712839638
900.3047939154385	1329.0404470463
960.3264432259675	1278.5353911655
1020.3434854737825	1235.1772219266
1080.3640949813962	1188.8654255319
1140.3893256807678	1153.7962765957
1200.406887002966	1031.3207446809
1260.430903813398	979.24946808511
1320.4507803011584	937.23031914894
1380.4712102937192	898.26542553191
1440.4887474105053	829.17393617021
1500.5075792926473	811.18191489362
1560.5272729454737	797.30691489362
1620.5474974822428	812.17287234043
1680.5697825880197	798.13563829787
1740.596230492265	783.38776595745
1800.6225231946046	763.85638297872
1860.6467499439168	797.67180851064
1920.6664539355188	778.09946808511
1980.6862613004378	796.75478723404
2040.7075135644518	766.77340425532
2100.7281896419663	763.36914893617
2160.747723322351	785.5085106383
2220.772350009607	775.23936170213
2280.7898797818234	783.47021276596
2340.8138210733596	799.52446808511
2400.8347964843306	781.64893617021
2460.856350086473	773.3920212766
2520.882625076054	800.82659574468
2580.903529690535	795.26223404255
2640.9274316388583	760.18936170213
2700.948617258091	802.65744680851
2760.9649637877083	798.36755319149
2820.9861268217683	769.94893617021
2881.0077367375998	780.94042553191
2941.0273495367364	801.16436170213
3001.0462589516246	776.04946808511
3061.0697498998343	719.42446808511
3121.092680371883	736.14680851064
3181.1133239093797	749.02925531915
3241.1322489055165	746.37340425532
3301.1512405915128	772.19840425532
3361.1691019392274	753.03989361702
3421.192544329624	741.81808510638
3481.2198704237016	749.32180851064
3541.2377096309756	798.49787234043
3601.2597059102736	825.77925531915


==> experiments/threshold/1.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.920056100982
120.01774128227044	38.842652795839
180.04126537516277	53.60450563204
240.06294933828758	163.09439707674
300.0856231062389	446.64348850913
360.1097039248234	621.84905660377
420.13080437418466	860.05715871254
480.14994986542297	1054.8299837045
540.1716906671099	1152.0220786214
600.1933974075073	1182.2587038029
660.2174041530452	1238.0379476216
720.2364479974713	1351.0661686233
780.2587709325344	1295.096327834
840.2801840084903	1392.4484042553
900.3039564723986	1369.3186170213
960.3214990361375	1356.7707446809
1020.3437613655333	1309.445212766
1080.3635810258165	1255.7384370016
1140.3876394437684	1215.1664008506
1200.413433905509	1091.7995746943
1260.4328636970095	985.71398192451
1320.4530076299743	928.68580542265
1380.4750347017289	896.5374800638
1440.4982651554965	868.65018607124
1500.5209372036188	858.4572036151
1560.5408340436807	850.21531100478
1620.5645115534535	824.15948963317
1680.5844445911025	793.1557682084
1740.6050961236433	808.30462519936
1800.6266323686796	781.03827751196
1860.6461309957594	795.93620414673
1920.6717635584064	801.20574162679
1980.6983837739572	766.59330143541
2040.7224677115555	792.6379585327
2100.7476600973787	819.64061669325
2160.7693787352	780.81020733652
2220.7866361965644	793.63370547581
2280.8135002708987	833.17809675704
2340.8331839175917	789.10154173312
2400.8524660992043	776.96703880914
2460.876390523812	756.75066454014
2520.8981031451076	747.0802764487
2580.9166015067385	811.72461456672
2640.940670810265	775.98617756512
2700.9585058384255	802.10366826156
2760.9808930636136	818.04837852206
2820.9987713985865	795.12652844232
2881.0187192702615	773.35034556087
2941.037872973746	810.08452950558
3001.0573183527194	824.70653907496
3061.0803251608995	811.04146730463
3121.0988439214707	799.71823498139
3181.1210320278115	777.72993088783
3241.1381917803847	814.53163211058
3301.157733143318	865.96119085593
3361.1800337702734	838.42849548113
3421.209145379482	804.1759702286
3481.2305491100888	767.61562998405
3541.249937653196	799.89367357788
3601.2696115610233	800.81286549708


==> experiments/threshold/128.dat <==
time	TotalReputationAverage
0.0	2048
60.0	45.457102672293
120.02500795340165	38.514304291287
180.0434396800847	45.326441102757
240.06547126054647	135.96764346764
300.0920205743387	229.18764845606
360.1152498157171	356.19805380653
420.13588611227897	721.18010005559
480.1574774096298	820.46393442623
540.1806615757923	1025.6266882766
600.2082771229543	1104.0166487648
660.2308687249097	1185.7458533975
720.2507556424316	1279.7686965812
780.2752576670791	1295.1632
840.2973720555528	1332.9324468085
900.3234880452874	1357.5813829787
960.3388789424134	1314.8739361702
1020.3633986815585	1247.6744680851
1080.3825658011374	1160.7777777778
1140.4005533921445	1188.6602870813
1200.4256668691523	1095.451887294
1260.4458614838877	1050.1775651249
1320.4704703793577	976.00797448166
1380.489517860893	898.95693779904
1440.510201462832	818.86709197236
1500.5327379890077	855.75491759702
1560.5566703577279	868.84210526316
1620.5737911232245	816.00744284955
1680.5921144188796	822.03455608719
1740.6133147883593	833.38809144072
1800.6336141884603	782.7437533227
1860.6584187154367	815.90005316321
1920.683309626962	832.6581605529
1980.7075055818423	840.28920786816
2040.7267636567012	857.98139287613
2100.751529771711	838.82083997873
2160.7722053895595	806.89420520999
2220.791888490825	835.77724614567
2280.811241303076	788.80701754386
2340.8377684093866	805.65284423179
2400.859035766214	787.39925571505
2460.881388629481	816.7538543328
2520.9021629679555	781.74322169059
2580.9235664526313	778.71823498139
2640.9412336178575	755.25943646996
2700.962130426102	788.30303030303
2760.9838809013672	813.61137692717
2821.0000370132184	829.71610845295
2881.022996940461	823.45135566188
2941.0460269146097	827.2461456672
3001.063214318372	819.40085061138
3061.083372710782	811.23870281765
3121.1024376241476	838.17543859649
3181.126404775154	839.86337054758
3241.1441421328564	822.80170122275
3301.165731610232	800.95002658161
3361.1855541743826	798.28495481127
3421.201178277377	771.13928761297
3481.2232440576918	817.37852206273
3541.249387278738	814.21158958001
3601.275940561878	820.90855927698


==> experiments/threshold/16.dat <==
time	TotalReputationAverage
0.0	2048
60.0	47.954802259887
120.01839027284586	35.493481095176
180.04081843800304	42.028142589118
240.06094302927158	125.67236119585
300.086597044221	280.02127659574
360.1036952950635	371.77191977077
420.12566974330184	570.08111111111
480.1446968917371	966.73014145811
540.1731341598061	1079.9627027027
600.1933804257496	1094.0858829844
660.2145774081728	1167.5847140567
720.2390464939526	1195.8757333333
780.260215833343	1189.6417910448
840.2840921259121	1338.4313099042
900.3116925722497	1339.9265566791
960.3358484300843	1354.3698775945
1020.3620413863755	1308.2687599787
1080.3839381381695	1202.7728723404
1140.409632405801	1187.1430851064
1200.4319164670014	1030.2526595745
1260.4503341150266	1007.6728723404
1320.4712384791346	971.34095744681
1380.49276609562	930.13882978723
1440.5186551755942	892.01808510638
1500.5396373743279	872.06755319149
1560.5597222677789	828.21861702128
1620.5814555420075	844.49627659574
1680.6034664650433	858.56489361702
1740.6237703548613	842.25478723404
1800.650350048425	842.91542553191
1860.67183136128	821.97659574468
1920.6979043319952	799.98404255319
1980.72154485184	850.56063829787
2040.7459051907608	811.75531914894
2100.7727515584593	796.47127659574
2160.790159651762	777.05904255319
2220.806001419962	836.50319148936
2280.826888502943	844.7914893617
2340.848835177996	828.62872340426
2400.8659288035633	818.41755319149
2460.8880453468882	814.06436170213
2520.9085255571554	793.40053191489
2580.927234859286	789.31223404255
2640.94955626718	797.5664893617
2700.968952619958	832.62553191489
2760.9941498303197	791.59468085106
2821.017540079971	794.40531914894
2881.0409045805427	837.18138297872
2941.061700100814	880.35319148936
3001.0872736820093	834.99255319149
3061.1112177585383	790.21382978723
3121.134704051674	819.05425531915
3181.1545854462493	833.35372340426
3241.173133971475	847.29734042553
3301.195368340337	848.88085106383
3361.220803407803	830.89680851064
3421.2392760736147	827.01595744681
3481.265921827009	830.25159574468
3541.288131657242	841.19840425532
3601.3072937921097	808.71914893617


==> experiments/threshold/2048.dat <==
time	TotalReputationAverage
0.0	2048
60.0	42.771830985915
120.02188447159278	28.857420609203
180.04462400394914	17.37507788162
240.0658431927004	12.20547112462
300.08652818511473	9.76401179941
360.1078765461825	6.6748571428571
420.1328497372124	5.0438158624515
480.15429818647317	3.683433570257
540.1769572371595	2.3630952380952
600.1997619967187	1.5099408919936
660.2270284262122	0.75321199143469
720.2511555728815	0.55448717948718
780.2779401082771	0.32569296375267
840.3045719653965	0.13265849760256
900.3257345329584	0.1049547149707
960.3496949632354	0.075652637187001
1020.3736026439037	0.053276505061268
1080.3963751111005	0.068690095846645
1140.4133542550408	0.034060670569452
1200.4371797832682	0
1260.4629872358782	0.0037253858435338
1320.4864243574884	0
1380.5047974928602	0
1440.5256381034415	0
1500.5423956807026	0
1560.5649258761514	0
1620.5885614496037	0
1680.6151111921536	0
1740.631749164284	0
1800.6486040470627	0
1860.6762126851718	0
1920.7027594064275	0
1980.722202063549	0
2040.7421713647127	0
2100.7608554703293	0
2160.7872735688943	0
2220.8058146352887	0
2280.827223623808	0
2340.850200486275	0
2400.8676583055167	0
2460.8885691812393	0
2520.904494346785	0
2580.926041586339	0
2640.9469681337614	0
2700.9682012212943	0
2760.9852218002015	0
2821.0041072508575	0
2881.0331276646357	0
2941.052201182996	0
3001.0701906047943	0
3061.094180034892	0
3121.1178731383843	0
3181.1415462456825	0
3241.1682518630078	0
3301.1920260266306	0
3361.219556356835	0
3421.2369654306312	0
3481.2520931420586	0
3541.2703523137207	0
3601.2888063244027	0


==> experiments/threshold/512.dat <==
time	TotalReputationAverage
0.0	2048
60.0	39.797183098592
120.01952032995177	34.730569948187
180.0369295236378	33.336448598131
240.05961851645407	32.866504854369
300.08367049787194	41.299528301887
360.1012731302326	91.105774728416
420.12232004768885	175.76748057714
480.14298274896646	436.1134751773
540.1669729303867	588.10978907518
600.1850376625734	583.9275751073
660.2095642518325	618.17593582888
720.2284214217834	627.13347570742
780.2467003705278	622.72281449893
840.2670872240051	711.15806279936
900.2871762961913	721.25890483785
960.3038056889709	714.36416799575
1020.3244496015905	686.44763423711
1080.351503396636	643.34396597554
1140.3759335763061	669.88522848034
1200.4016781567552	596.31880977683
1260.4267004199864	545.87353878852
1320.4530231327153	507.50318809777
1380.4714884697423	537.34059511158
1440.492393909226	490.77258235919
1500.5119614130526	481.74229543039
1560.5347445315274	458.35494155154
1620.5581587959714	418.49681190223
1680.5789164756025	449.89001062699
1740.605985779137	446.83634431456
1800.6213297370123	445.70722635494
1860.6410712820907	439.11424017003
1920.6594598054035	447.00743889479
1980.67936911761	431.92826780021
2040.6984776779682	421.30233793836
2100.718118283916	427.26726886291
2160.738212512362	436.8427205101
2220.7552918287147	418.90116896918
2280.780882726878	438.81137088204
2340.8043313054914	431.15515409139
2400.8228393320896	436.57279489904
2460.847206468832	387.50265674814
2520.869313454754	411.65037194474
2580.889756800072	418.60892667375
2640.915877203988	423.18278427205
2700.937086419268	400.60308182784
2760.9601031112943	446.15356004251
2820.9793262674575	416.76036131775
2880.9992689951832	419.62592986185
2941.0199336130354	415.71360255048
3001.044100412153	410.15887353879
3061.0620751777315	391.03506907545
3121.084720911862	420.13230605739
3181.108154187925	415.5302869288
3241.126644785618	398.98459086079
3301.1456928335865	384.3958554729
3361.168975445278	426.57810839532
3421.1946268789325	396.45324123273
3481.2158906731966	405.08289054198
3541.242008217443	439.70138150903
3601.2636936263116	409.22476089267


==> experiments/variance-weight/0.0.dat <==
time	TotalReputationAverage
0.0	2048
60.0	47.954802259887
120.01839027284586	35.493481095176
180.0415837834007	51.55375
240.06778205600494	133.24848116646
300.08893525097665	316.61488481985
360.1126473169461	383.30756013746
420.135012961513	748.28738187882
480.15588454530734	1006.9868995633
540.1824874885133	1207.3012439156
600.2029507927327	1224.3936627282
660.2237988930247	1342.1236616702
720.2431258034194	1397.0256547301
780.2667142312603	1410.6179295624
840.2892025424408	1528.4605963791
900.3098003437226	1514.1590425532
960.3295480304332	1561.6776595745
1020.3507627692306	1577.0117021277
1080.3691099843236	1567.5061137693
1140.3941235018465	1516.2105263158
1200.4116935451966	1476.2323232323
1260.4325295838935	1427.6193514088
1320.4545790143566	1428.4827219564
1380.47769353466	1436.9223817119
1440.494503067588	1400.7187666135
1500.5186199962081	1408.2041467305
1560.5411102131002	1413.3758639022
1620.5585618813966	1401.9436469963
1680.5834062549948	1420.1807549176
1740.6065272807318	1353.0845295056
1800.6320604266111	1342.0606060606
1860.6585466833894	1420.5890483785
1920.678050072027	1357.5757575758
1980.6950921940297	1368.0552897395
2040.7122353363084	1390.2392344498
2100.7355258825883	1430.2519936204
2160.754477129609	1394.1860712387
2220.779305596363	1379.2153110048
2280.7973430810744	1369.6884635832
2340.820603173728	1396.6358320043
2400.8441996033	1429.2993088783
2460.868569092574	1383.8426368953
2520.8861645465913	1385.6119085593
2580.9118939749424	1401.1270600744
2640.9361114182393	1394.8665603402
2700.9622033101296	1391.4641148325
2760.985187731083	1367.7830940989
2821.0060599898206	1341.3801169591
2881.0287409498706	1414.192450824
2941.0514767840796	1406.0265816055
3001.0769978708886	1394.4582668793
3061.1032905976426	1363.2918660287
3121.128981063015	1401.807549176
3181.152413098771	1397.5885167464
3241.1745973941142	1409.1568314726
3301.1936301350834	1383.1621477937
3361.215993381924	1437.1929824561
3421.2356890585143	1405.2099946837
3481.2569535874754	1388.8782562467
3541.275774823662	1421.677830941
3601.294559112699	1387.245082403


==> experiments/variance-weight/0.33.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.920056100982
120.01774128227044	38.842652795839
180.04171110846437	53.188478396994
240.06679580664422	164.36192214112
300.08420227350143	477.44778761062
360.1069836000388	699.96864310148
420.12627251191225	844.60698447894
480.145418006352	949.93376764387
540.1671588096397	1081.1254036598
600.1856733012137	1094.2392933619
660.2108261574176	1260.7088675214
720.228434638193	1329.2432
780.2513237442072	1355.3209153805
840.2723783577385	1453.3668261563
900.2941203479495	1469.461456672
960.3101851667961	1436.2025518341
1020.332031393089	1410.6943115364
1080.3529338085064	1363.0526036132
1140.3785262622187	1426.4319872476
1200.4000878935512	1311.991498406
1260.4252404121507	1348.6625929862
1320.4508432836483	1316.862911796
1380.4780014245407	1308.8108395324
1440.5044093036122	1300.0919234857
1500.5294152321985	1254.008501594
1560.553679652763	1250.5356004251
1620.573367644367	1241.4256110521
1680.5932340914733	1216.4681190223
1740.6171355141596	1232.0180658874
1800.6363902023731	1219.284272051
1860.654757596345	1256.6870350691
1920.6717120827452	1239.1578108395
1980.691189854584	1234.9048884166
2040.7107837968797	1281.7768331562
2100.7318988480474	1252.491498406
2160.754837352564	1211.7337938363
2220.777128961887	1258.4447396387
2280.803297790477	1288.5749202976
2340.8273629707146	1266.1487778959
2400.8455768352396	1250.3352816153
2460.8706263337626	1235.1801275239
2520.8898602649097	1215.898512221
2580.91422520961	1223.3554729012
2640.9340609640167	1264.8320935175
2700.961282959368	1246.9707757705
2760.988109019523	1247.5223166844
2821.0085836185644	1252.9303931987
2881.0276008678484	1269.3804463337
2941.046413460099	1244.6944739639
3001.0734504256507	1280.137088204
3061.1014505184285	1270.8761955367
3121.122914878786	1233.5791710946
3181.1478600024057	1242.5430393199
3241.1676765400443	1240.1211477152
3301.188747952194	1237.921360255
3361.21574643418	1282.408607864
3421.237753997648	1231.6679064825
3481.2630823357686	1252.962805526
3541.2869234126665	1252.8767268863
3601.3154517688454	1270.6307120085


==> experiments/variance-weight/0.67.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02238005800609	32.821312540611
180.04466032053824	44.745306633292
240.0641721124157	94.241022519781
300.0917766003731	195.7691401649
360.1154681174703	253.30884041332
420.14213783480227	644.05636160714
480.1626213620002	853.77995642702
540.1833600776918	1129.5091891892
600.2024418343535	1080.4758842444
660.2201762929326	1153.1472162741
720.2456088832841	1183.8579059829
780.2654942854024	1233.7556029883
840.2866924125483	1342.6712839638
900.3047939154385	1329.0404470463
960.3264432259675	1278.5353911655
1020.3434854737825	1235.1772219266
1080.3640949813962	1188.8654255319
1140.3893256807678	1153.7962765957
1200.406887002966	1031.3207446809
1260.430903813398	979.24946808511
1320.4507803011584	937.23031914894
1380.4712102937192	898.26542553191
1440.4887474105053	829.17393617021
1500.5075792926473	811.18191489362
1560.5272729454737	797.30691489362
1620.5474974822428	812.17287234043
1680.5697825880197	798.13563829787
1740.596230492265	783.38776595745
1800.6225231946046	763.85638297872
1860.6467499439168	797.67180851064
1920.6664539355188	778.09946808511
1980.6862613004378	796.75478723404
2040.7075135644518	766.77340425532
2100.7281896419663	763.36914893617
2160.747723322351	785.5085106383
2220.772350009607	775.23936170213
2280.7898797818234	783.47021276596
2340.8138210733596	799.52446808511
2400.8347964843306	781.64893617021
2460.856350086473	773.3920212766
2520.882625076054	800.82659574468
2580.903529690535	795.26223404255
2640.9274316388583	760.18936170213
2700.948617258091	802.65744680851
2760.9649637877083	798.36755319149
2820.9861268217683	769.94893617021
2881.0077367375998	780.94042553191
2941.0273495367364	801.16436170213
3001.0462589516246	776.04946808511
3061.0697498998343	719.42446808511
3121.092680371883	736.14680851064
3181.1133239093797	749.02925531915
3241.1322489055165	746.37340425532
3301.1512405915128	772.19840425532
3361.1691019392274	753.03989361702
3421.192544329624	741.81808510638
3481.2198704237016	749.32180851064
3541.2377096309756	798.49787234043
3601.2597059102736	825.77925531915


==> experiments/variance-weight/1.0.dat <==
time	TotalReputationAverage
0.0	2048
60.0	48.460350877193
120.02512504168772	36.025275437459
180.05060671278625	43.29968847352
240.0708536875827	104.98722627737
300.09716079742793	243.48438420742
360.12148023902046	271.5330672748
420.1438464408784	657.24336283186
480.1620155960918	750.84431137725
540.1886167472039	916.29589632829
600.2052718614323	797.7855227882
660.2295667892176	660.75601926164
720.2489837833964	609.70427807487
780.267577923023	464.22423918847
840.2926380676399	381.66151385928
900.3127363346757	312.73162939297
960.3411226477001	250.95260915868
1020.3639464813859	207.52822151225
1080.379830340069	167.63916977115
1140.3995300497918	190.81595744681
1200.4273798480972	177.3
1260.4521543030933	182.08031914894
1320.4772556456264	161.97180851064
1380.5024126196986	191.62021276596
1440.5258706507993	155.12234042553
1500.5512437835023	156.24255319149
1560.5763136790265	174.22234042553
1620.5998856864426	148.34095744681
1680.6245155382967	146.05106382979
1740.6462837991894	163.68882978723
1800.6745994418416	166.77553191489
1860.6977918656194	162.26808510638
1920.7157181997973	156.09095744681
1980.7410516748132	165.77765957447
2040.7668097474561	139.96223404255
2100.7888289644725	135.53617021277
2160.809324671609	174.80159574468
2220.8282169836966	146.42659574468
2280.853301361476	130.94627659574
2340.8719350771717	135.86595744681
2400.8952390362065	121.05106382979
2460.911301816719	148.71968085106
2520.9346259978665	150.22180851064
2580.9569930011276	147.05265957447
2640.9742459271984	141.7085106383
2701.000832172467	140.49574468085
2761.026569638041	144.89893617021
2821.0529602763236	138.66010638298
2881.0686962119544	116.07606382979
2941.0855985242924	135.74627659574
3001.103354089246	119.28510638298
3061.128783128679	125.4
3121.1461270798172	125.02659574468
3181.1676296466103	142.76010638298
3241.1918736584194	120.51542553191
3301.2155209163975	122.81010638298
3361.241394372668	145.09840425532
3421.2686969283714	146.13617021277
3481.2876624232595	153.72021276596
3541.312097351052	119.10372340426
3601.330826715286	159.70425531915


==> guidelines.txt <==
Pages length: 12 + 220$ per additional page

All papers should be written in English, accompanied by a 75 to 200 word abstract that clearly outlines the scope and contributions of the paper and a list of key words. A section should be included relating the work described in the paper to other related work, indicating novelty, improvements etc., together with an appropriate set of references. 

Refer to the sections titled “Article Preparation and Submission” and  “Template for all Transactions (except IEEE Transactions on Magnetics, IEEE Magnetics Letters and IEEE Photonics Journal.)
